Efficient and scalable Path Integral Monte Carlo Simulations with worm-type updates for Bose-Hubbard and XXZ models

We present a novel and open-source implementation of the worm algorithm, which is an algorithm to simulate Bose-Hubbard and sign-positive spin models using a path integral representation of the partition function. The code can deal with arbitrary lattice structures and assumes spin-exchange terms, or bosonic hopping amplitudes, between nearest-neighbor sites, and local or nearest-neighbor interactions of the density-density type. We explicitly demonstrate the near-linear scaling of the algorithm with respect to the system volume and the inverse temperature and analyze the autocorrelation times in the vicinity of a U(1) second order phase transition. The code is written in such a way that extensions to other lattice models as well as closely-related sign-positive models can be done straightforwardly on top of the provided framework.

==> figures/Fig5/data_Ekin.dat <==
#Lx=Ly   <tau_Ekin>      error           Iz/Ig           error   
8       117.32367499999998 3.015646278057465 4.573890335475726e-05 2.4827217210260243e-08
16      107.91583000000003 2.381937038233909 1.0689459798340856e-05 8.170793169424247e-09
32      105.20534999999998 2.4808092331196243 2.666894948053155e-06 4.925713031678013e-09
64      102.62956500000003 2.2852114625896913 6.68002612359923e-07 2.1247498756502013e-09
128     92.28141           2.5615030013327806 1.690957110280197e-07 7.837513505740065e-10


==> figures/Fig5/data_W2.dat <==
#Lx=Ly   <tau_Wx2>      error           Iz/Ig           error   
8	52.43510999999999 1.3158880459278401 4.573890335475726e-05 2.4827217210260243e-08
16	43.620825 0.8376464860697502 1.0689459798340856e-05 8.170793169424247e-09
32	42.267509999999994 0.969560974030596 2.666894948053155e-06 4.925713031678013e-09
64	43.32691 0.97218093217748 6.68002612359923e-07 2.1247498756502013e-09
128	43.652384999999995 1.3405819774944367 1.690957110280197e-07 7.837513505740065e-10



==> figures/Fig6/data_Ekin.dat <==
#beta	<tau_Ekin>	error		Iz/Ig		error	
1	137.65815000000003 3.268229507236859 7.527290639916537e-06 7.779915206519219e-09
2	116.77265000000003 2.7560201695799655 3.410938470460179e-06 4.990643288669587e-09
4	106.03300999999999 3.0436240084192923 1.6735993020522443e-06 2.2414390362733424e-09
8	104.01768999999999 1.9387055390795926 8.413669344295382e-07 2.2036196317546938e-09
16	101.33725000000001 1.420837335433989 4.223592273976111e-07 1.0378820203879606e-09
32	96.62350000000002 2.78062057135491 2.13437852779317e-07 8.258059954764963e-10
64	89.177255 1.3368981515251326 1.0826400040902629e-07 6.13480826454146e-10
128	89.81816842105263 1.539658334033442 5.4927782129970566e-08 3.155512478939607e-10


==> figures/Fig6/data_W2.dat <==
#beta	<tau_Wx^2>	error		Iz/Ig		error	
1	58.999790000000004 1.2829325527231907 7.527290639916537e-06 7.779915206519219e-09
2	47.96297499999999 1.346577413958401 3.410938470460179e-06 4.990643288669587e-09
4	46.686225 1.1217421798461769 1.6735993020522443e-06 2.2414390362733424e-09
8	43.2285 0.7893989321662801 8.413669344295382e-07 2.2036196317546938e-09
16	41.622614999999996 1.0913336456463425 4.223592273976111e-07 1.0378820203879606e-09
32	41.9694 0.8162012825148875 2.13437852779317e-07 8.258059954764963e-10
64	41.796075 1.4552430171420818 1.0826400040902629e-07 6.13480826454146e-10
128	43.66594736842106 0.9885682589751322 5.4927782129970566e-08 3.155512478939607e-10



==> figures/Fig7/data_Ekin.dat <==
#L	<tau_Ekin>	error		Iz/Ig		error	
8	473.4054 11.699092243552826 0.0007162038949521242 5.622058686392583e-07
16	1133.83215 28.164006048807 0.0001867814958500466 3.606442814264628e-07
32	2550.3185 58.944150239978505 4.8240179184509324e-05 8.746989352350137e-08
48	4090.058999999999 107.1885454207727 2.1755878353409558e-05 3.05109054018018e-08
64	5571.2135 131.47685788216035 1.2419363555818524e-05 2.5212181180101432e-08
#96	8305.344736842104 179.4655131743391 5.609944835554949e-06 1.782929885208214e-08
96	6887.224499999999 174.2295040327934 5.578600129715549e-06 2.669173642987846e-08
#128	8691.4135 107.96395235953572 3.1681401671244142e-06 2.0567787393172796e-08
128	9389.591000000002 357.9625869842736 3.1665544111650323e-06 1.8622787154178978e-08




==> figures/Fig7/data_W2.dat <==
#L      <tau_Wx^2>      error           Iz/Ig           error 
8	126.42585 2.994471213556041 0.0007162038949521242 5.622058686392583e-07
16	240.85309999999998 5.5773930402823035 0.0001867814958500466 3.606442814264628e-07
32	432.75034999999997 10.741683195133119 4.8240179184509324e-05 8.746989352350137e-08
48	602.4823 19.16711214679704 2.17558761782953e-05 3.0510902351529085e-08
64	765.4838000000001 23.312235507019416 1.2419363555818524e-05 2.5212181180101432e-08
96	984.5527999999998 23.723314236221853 5.578600129715549e-06 2.669173642987846e-08
128	1275.3741 30.787097563572758 3.1665544111650323e-06 1.8622787154178978e-08








==> figures/Fig8/Ekin.dat <==
8  	-90.069382225 		0.0844843511980779	299.5	5958655986
16 	-349.538807725 		0.2171197507831776	299.5	6046115059
32 	-1379.9527390625 	0.48567469628532695	299.96	5880449310
48	-3093.77 		1.25831			300	6134577323
64	-5494.79		1.13397			600	12230023212
96	-12344.7		1.68906			600	12134402204
128	-21945.3 		1.98441			600	12209073158


==> figures/Fig8/data.dat <==
8	82.26	15388672	1534325812
16	179.81	15880192	3542547204
32	179.93	25628672	3429418422
48	179.92	51167232	3489906014
#64	182.05	88731648	3023708222
64	180.14	90210304	3527754507
#96	179.92	173006848	673132029
96	603.46	248963072	11516276350
#128	180.18	213590016	412028546
128	605.51	523264000	11150706390
#192	180.13	158556160 	77189947
192	604.20	1364639744	9555894216
#256	180.00	193994752	44266816
256	909.19	2642042880	13074347820

